Algorithmic Trading: A brief, computational finance case study on data centre FPGAs

Increasingly FPGAs will be deployed at scale due to the need for increased need for power efficient computation and improved high level synthesis tool flows, creating a new category of device: data centre FPGAs. A method for using these FPGAs is to identify what proportion of a given workload would benefit from being implemented upon the available FPGAs while minimising communication off-chip. As part of the implementation of these tasks, care should be taken in identifying the parallel execution mode, task or pipeline parallelism that should be used. When considering a case study of computational finance tasks, a benchmark workload of Heston and Black-Scholes-based options implemented using OpenCL and OpenSPL, the benefit of this method of using data centre FPGAs is illustrated. These devices deliver latency performance close to that of workstation grade GPUs, while requiring considerably less energy, resulting in 30% more floating point operations per Joule of energy consumed.

==> v2-readme.txt <==
ACM Transactions and Journals (small trim Size) - V2 (April 2012)
-----------------------------------------------------------------

The following files are available in the v2-acmlarge.zip archive:

acmsmall.cls	     			- This is V1.4 of the LaTeX2e class file for the 'acmsmall template/format'
ACM-Reference-Format-Journals.bst	- This is the bibliography style file for the New ACM Reference Format (March 2012)
acmsmall-sample-bibfile.bib		- This is the bibliography database file
v2-acmsmall-guide.pdf			- This is a PDF of the "author guidelines' for the acmlsmall template
v2-acmsmall-sample.pdf			- This is a PDF file showing what YOU should obtain
					  when YOU compile the sample source .tex file

v2-acmsmall-sample.tex			- the revised (v2) source sample .tex file 
v2-acmsmall-sample.bbl			- the bbl file as a result of 'BibTeX'ing 
acmsmall-mouse.eps			- Graphics file used in sample
acmsmall-mouse.pdf			- a graphics file in PDF format, (compatible with pdflatex)
algorithm2e.sty				- Algorithm package used in sample
url.sty					- URL package used in formatting the references
readme.txt				- This file!

Happy (La)TeXing!!!

Aptara/Gerry Murray - April 2012

